Mid-Infrared Echoes of Ambiguous Nuclear Transients Reveal High Dust Covering Fractions: Evidence for Dusty Tori

Alongside the recent increase in discoveries of tidal disruption events (TDEs) have come an increasing number of ambiguous nuclear transients (ANTs). These ANTs are characterized by hot blackbody-like UV/optical spectral energy distributions (SEDs) and smooth photometric evolution, often with hard powerlaw-like X-ray emission. ANTs are likely exotic TDEs or smooth flares originating in active galactic nuclei (AGNs). While their emission in the UV/optical and X-ray has been relatively well-explored, their infrared (IR) emission has not been studied in detail. Here we use the NEOWISE mission and its low-cadence mapping of the entire sky to study mid-infrared dust reprocessing echoes of ANTs. We study 19 ANTs, finding significant MIR flares in 18 objects for which we can estimate an IR luminosity and temperature evolution. The dust reprocessing echoes show a wide range in IR luminosities ($\sim10^{42} - 10^{45}$ erg s$^{-1}$) with blackbody temperatures largely consistent with sublimation temperature of graphite grains. Excluding the two sources possibly associated with luminous supernovae (ASASSN-15lh and ASASSN-17jz), the dust covering fractions (f$_c$) for detected IR flares lie between 0.05 and 0.91, with a mean of f$_c$ = 0.29 for all ANTs (including limits) and f$_c$ = $0.38 \pm 0.04$ for detections. These covering fractions are much higher than optically-selected TDEs and similar to AGNs. We interpret the high covering fractions in ANT host galaxies as evidence for the presence of a dusty torus.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
